White Dwarf Photospheric Abundances in Cataclysmic Variables: I. SS Aurigae and TU Mensae

Chemical abundances studies of cataclysmic variables have revealed high nitrogen to carbon ratios in a number of of cataclysmic variable white dwarfs (based on ultraviolet emission and absorption lines), as well as possible carbon deficiency in many secondaries (based on the absence of infrared CO absorption lines). These indicate that the accreted material on the white dwarf surface and the donor itself might be contaminated with CNO processed material. To further understand the origin of this abundance anomaly, there is a need for further chemical abundance study. In the present work, we carry out a far ultraviolet spectral analysis of the extreme SU UMa dwarf nova TU Men and the U Gem dwarf nova SS Aur using archival spectra. We derive the mass and temperature of the WD using the recently available DR2 Gaia parallaxes. The analysis of HST STIS spectra yields a WD mass $M_{\rm wd}=0.77^{+0.16}_{-0.13}M_{\odot}$ with a temperature of $27,750 \pm 1000$~K for TU Men, and a WD mass $M_{\rm wd} \sim 0.80 \pm 0.15$ with a temperature of $\sim 30,000 \pm 1000$~K for SS Aur. However, the analysis of a FUSE spectrum for SS Aur gives to a higher temperature $\sim 33,375 \pm 1875 $~K, yielding to a higher WD mass $\sim 1 \pm 0.25 M_{\odot}$, which could be due to the effect of a second hot emitting component present in the short wavelengths of FUSE. Most importantly, based on the white dwarf far ultraviolet absorption lines, we find that both systems have subsolar carbon and silicon abundances. For TU Men we also find suprasolar nitrogen abundance, evidence of CNO processing.

==> Referee.txt <==

Reviewer's Comments:

This is a manuscript which improves somewhat on papers by the same authors on 
two DNe - SS Aur and TU Men. The main improvement is that their previous 
papers - Godon et al 2008, and Sion et al 2008 - did not address the questions 
of abundances of individual ions. The paper increases by perhaps 20% the 
number of systems with a detailed abundance analysis, finding that both SS Our 
and Tu Men have subsolar abundances of C and Si, and in one case, TU Men, 
possible N overabundances.

Authors: 

We would like to thank the referee for promptly sending a detailed and 
pertinent report. Thanks to the report we have improved our analyses and
have corrected errors compilation. 
We have carried out all the necessary corrections and all the changes 
are in bold faces in the text.  This includes additional (new) figures
and tables, and a restructure of the different sections. 
All the analyses have been carried out again, taking into account the 
statistical and systematic errors, and the abundances and velocities
have been re-assessed accordingly.  
All the previous figures have been redrawn and replaced. 
The results section has been split into two sections: section 5 presenting
the results on WD surface temperature and gravity, and section 6 
presenting the results on chemical abundances and stellar rotational
velocity. 


Major Points

Referee: 
The authors promise more similar analyses in future. The two objects, here 
are not themselves connected by any particular qualities. One is an SU UMa 
star, the other a U Gem type dwarf nova. It is unclear why they were bundled 
together. Are these the only objects for which there is similar data, and the 
line at the end of the manuscript talking about future analysis a throwaway 
remark? The authors should explain somewhere in the manuscript why they chose 
to bundle these two objects together.

Authors: 
The reason the objects were bundle together has been inserted in text
of the Introduction on page two. 
We have initiated an analysis of many more systems to derive abundances
of accreting WDs in CVs and SS Aur and TU Men are the first two
of this analysis. They were chosen as we had already studied them previously,
some of the data were readily available, and they both presented 
WD spectra without obvious contribution from a disk (or other component,
except for possible emission lines) and with multiple absorption lines. 
They also, a posteriori, both show evidence of nonsolar abundances.  


Referee: 
The authors use chi-squared criteria to set limits on the WD temperatures. 
They say the fits are 3 sigma error bars. However the discussion at the end 
of section 4.1 seems incorrect, or at least poorly explained.

Authors: 
Indeed, that section was incorrect as it used a relation for a linear
one-dimensional case. We have included a new section (4.2) which details
the compilation of the statistical errors as related to the current
problem correctly. This leads to much smaller statistical errors 
than in the first version of the manuscript.   


Referee: 
* What errors were used in calculating chi-squared? Presumably they used the 
statistical errors provided with the data sets, but that is not stated.

Authors:
Yes, we now explicitly differentiate between statistical errors and 
systematic errors. We have included a new table displaying the 
different errrors (uncertainties) that have been compiled for 
each spectrum (Table 4 on page 11).  
Now, figures 4 and 6 explicitly display how the statistical errors were compiled. 


Referee: 
* What is the meaning of the sentence that the 3 sigma limit on the temperature 
and gravity is set by solutions that are 1-3sigma <= chi**2_dof <1+3 sigma 
especially given the statement that sigma=sqrt(2/nu) where nu is the number 
of degrees of freedom. Nu is presumably of order 1000 so by this definition 
sigma about 0.04. Possible they men the all solutions are allowed that are 
given by chi**2_dof_min+3 sigma. This needs to be clarified, and a reference 
provided to justify this choice. Note that it is incorrect to say that the 3 
sigma limit is referenced to a value of 1. If your minimum chi**2_dof is 
greater than 1, then it should be referenced to that. (Note that I do think 
the contour plots of the chi**2 values are very helpful in showing how gravity 
and temperature trade-off.)

Authors:
All this text has been removed and a new section (4.2) has been added
where we now referred to the minimum chi**2 value, rather than 1. 
We have also removed the (red) contour lines from all the figures.  


Referee: 
* Have they taken into account any possible systematic errors. If not, they 
need to state that they have not. For example, I believe STScI quotes a 3% 
possible systematic error in the flux calibration of spectra, and FUSE will 
have been even worse. There is nothing you can do about this, but at least the 
authors should acknowledge it a possible reason that the errors are somewhat 
larger than quoted.

Authors: 
We are now including the following systematic errors:
- Instrument (STIS 3%, FUSE up to 15%). 
- Errors on E(B-V)
- Errors on the Gaia distance
- Errors due to the finite size of the steps (in temperature and gravity)
in our modeling. 
All the errors are now recapitulated in Table 4 (page 11) and explanations 
are given throughout the text. 



Referee: 
* The authors make a point that they deredden the spectra by E(B-V) of 0.08. 
Is this important? If it is important, how much would an error in these 
estimates which dates back many years make. I believe Anna Palla has addressed 
this in her very fine 2019 work on temperatures in CVs in WDs.

Authors:
The dereddening of the spectra by 0.08 is very important, especially
when we consider the solutions in the Twd vs Log(g) parameter space.
We deredden the spectra using the know value E(B-V)=0.08 
(which happens to be the same for both systems). 
Nonetheless, we assess now an error in the reddening value of 0.02
(0.08 +/- 0.02) based on our own work (Godon et al. 2017) and on 
the extinction law (determining the reddening from the 2175 A feature 
has an accuracy of 25%; Fitzpatrick 1999).
We then assess how a variation of +/- 0.02 in E(B-V) affects  our results.
An error of 0.02 over a reddening of 0.08 produces a change of 18 percent
in the continuum flux level (namely, we consider the results obtained
when dereddening the spectra assuming E(B-V)=0.06, 0.08, and 0.10). 
As stated before, this is now included in Table 4.     
Figure 3 presents two panels explicitly displaying how errors on E(B-V) are
affecting the results for TU Men. Similar errors are obtained for SS Aur.  

Referee: 
* While the errors on the T and gravity are explained, there is no discussion 
of errors on the abundances, which are the main point of the paper, or for 
that matter vsin i. How were these obtained? If this was essentially a "chi by 
eye" choice; they should show plots that show the fits made from models using 
the extrema of the fits, not simply suggest readers would take these errors to 
mean anything specific.

Authors:
We now explain and explicitly show how the abundances were fitted by eye.
We also explain why in section 6.  


Referee: 
The approach the authors use was to find the best temperature, and then to 
vary the abundances of individual elements to produce a result. But there are 
errors on the T in both cases. If you took models at the boundaries of the 
temperature allowed; would the results change? If not, then the authors should 
state this clearly. 

Authors: 
We have now added paragraphs (at the end of sections 6.1 and 6.2)
explicitly addressing the effect of the errors on T (and g) on the
abundances (they are negligible). 


Referee: 
Also, the errors on the rotation velocity appear to be 
+-50 km/s; how was this error obtained. It is fairly surprising to me that 
FUSE and the STIS data for SS Aur give exactly the same velocity broadening 
of 400+-50 km/s given the very different instrumental resolution of the two 
instruments, and the different length of the observations. (I recognize that 
K1 is fairly small in SS Aur, bu in a second, and hopefully final analysis of 
these data sets by these authors, one should take the time to get accurate 
answers.) There should be some visual demonstration that the velocity 
broadening and the errors being quoted are correct.

Authors:
We now show how the rotational velocity was fixed together with abundances.
They were fitted by eye (visual examination) since the chi square minimization
technique gives wrong results (as explained in the text sec.4.3 p.6 and 
sec.6.1 p.16). 
In section 6.1, we display 25 (small) panels demonstrating how
the velocity broadening and abundances are found with their errors. 
This illustrate the technique we use for fitting all the lines in all
the spectra. Due to the bin size (0.58A) and short exposure time, the
STIS data cannot be fitted with a great accuracy when it comes to 
velocity broadening (0.58A corresponds to 150km/s at 1200 A).  
The 50 km/s step size for the velocity broadening  is chosen so that 
fitting between model can be evaluated (e.g. step size of 10 or 20 km/s
will not differentiate between fits for 240 km/s and 260 km/s). 
So, implicitly the 50 km/s step size becomes the error bars when fitting
each individual line. If different lines give different velocity, then 
we obtain larger error bars, as for TU Men: 225 km/s +/0 75 km/s. 
The analysis of SS Aur has been redone too both for the FUSE spectrum
and STIS spectrum. As some lines give a different velocity, the errors
add up to 100 km/s. The STIS spectrum yields a velocity of 300 +/- 100 km/s
while the FUSE spectrum yields 500 +/- 100 km/s. 


Referee: 
The apparent gravity and the WD radius derived from the STIS and FUSE 
observations of SS Aur have error bars that seem to overlap, but they are not 
the same. Where causes the differences. Because some of the figures are in 
"arbitrary units" and others are in true flux units one cannot tell whether 
the fluxes observed in the two cases are the same or different. (As indicated 
below everything should be presented in flux units, but) were the fluxes 
observed from with two instruments the same or were they different. 
FUSE especially has relatively poor photometric accuracy. 
Could this account for the difference between results in obtained in the two 
data sets, or is there some other obvious cause of the difference.

Authors:
We now present all the figures in the same units.  
We believe the difference in temperature and gravity might be due to 
a second (hot) emitting component that increases the flux in the 
smaller wavelength region of FUSE. However, the nature and spectral
characteristics of this component are unknown. We do not model
such a component as it doesn't seem to be present in the STIS spectrum,
and furthermore, such a modeling (for FUSE) would diverge (an large
number of solutions would appear since the temperature and area of
this component are unknown). However, we do add a small paragraph
explaining this possibility.  
 

Referee: 
There is no real astrophysics discussion at the end of the paper. 
All that is done is to compare the results obtained here to earlier results 
by roughly the same authors. What is needed for the authors to compare the 
results of TU Men and SS Aur, to those of other CVs. Do we expect low C and 
low Si to go together from the point of view of stellar evolution of these 
systems. Is it reasonable for N to be anywhere close to 20x solar in reality; 
are values this large observed say in AGB stars? Does gravitational settling 
lead to such abundances, or do the abundances reflect something about the 
companion, since that is where the material polluting the WD is coming from. 
Ideally the authors would divide the Discussion into two separate parts, one 
a comparison of the results from this and the earlier analysis, and one, a 
part that provides an astrophysical context for the new more refined analysis.

Authors:
We are now separating the last section into two distinct parts. 
The first part (starting on page 22 and ending mid page 23) is
rather a discussion of the results themselves as such. 
The second part, starting mid-page 23, is an astrophysical discussion
and conclusion that can be drawn from our results.   

Minor points

Referee: 
There are two CVs being analyzed here. Different sections treat the two CVs 
in opposite orders. Section 1 - TU Men, then SS Aur. Section 2 - Tu Men then 
SS Aur. Section 3 - SS Aur then TU Men. Section 5 - TU Men, then SS Aur. 
Section 6 - SS Aur then TU Men. The paper would read mode clearly if you stuck 
to a consistent order. Since the authors don't really give any indication why 
these two objects were selected (out of others they plan to do in future), 
they should stick to one order.

Authors:
We are now following the same order everywhere in each section. 



Referee: 
The title is relatively bizarre. As written, the first word Archival modifies 
the word Analysis. Personally, I would just delete the first clause, and make 
the tittle something like: Photospheric Abundances on WDs in CVs:.... but if 
the authors think that they need to give the source of the data used int he 
title, something like Determining WD Photospheric Abundances in CVs using 
archival FUV spectral data: ....

Authors:
The title has been changed accordingly.  


Referee: 
Introduction. If I understand what the authors have done, the earlier analysis 
did not include an attempt to model the abundances but were focussed on the 
WD T. 

Authors: 
Indeed, the earlier analysis were focused on the WD temperature.  


Referee: 
Archival Data - The name of this section could simply be data. Does the data 
analyzed reflect a recent retrieval of the data from the relevant archives, 
or one that was used for the earlier papers. If it is the same as the earlier 
paper, is the data identical in today's archive the same as it was earlier.

Authors:
This work is supported by an HST archival grant and so in order to distinguish
between recently retrieved data (e.g. from a HST GO proposal) and data
that has become public (e.g. from an HST Archival proposal)  we decide
to keep the word "Archival" as it refers also to the original proposed
research in the Archival Proposal that has been funded to support this
research. 
The FUSE data is the same as before as it was processed by the last 
version of CalFUSE. 
The HST data has been reprocessed recently through the pipeline
and, within a few percent, is identical to the data presented 
in our previous analysis. 
This is now explained in the Archival data section.   


Referee: 
Archival Data - Please provide some details about the time from outburst of 
the observations. Does this matter? The fact that the FUSE and STIS data at 
different times after different outbursts should be explained in the text, 
not relegated to a figure caption.

Authors: 
We have put in boldface the text in that section related to time since outburst. 
We have now added a column in Table 2 with "time since outburst". 


Referee: 
Archival Data - At the end of this section, the authors state they make out 
"emission lines, etc". This would be better placed in the Analysis Tools and 
Technique section. The masked out regions of the spectra should be shown in 
the appropriate figures, so the reader can see what was excluded.

Authors: 
We have removed this sentence. The masked region have now been included 
in the spectral fit figure (now at the beginning of section 5.1 for TU Men,
and at the beginning of section 5.2 for SS Aur).  



Referee: 
WD Temperature and Gravity - This section states that different rotational 
velocity were used for TU Men and SS Aur. Why was this shortcut taken? Since 
this is a basic property of the WD, why wasn't the rotational velocity fit to 
the data.

Authors: 
The projected rotational velocity V sin(i) is fit to the data in the
section in which we fit the abundances. Abundances and velocity have
to be fitted together as they both affect the shape and depth of 
each absorption line. However, in order to derive gravity and temperature
we need to assume a velocity broadening. It is enough to assume a velocity
close to the derived value (namely, a first guess will do). So this is
the values we used that do not affect the temperature and gravity results.
In the following section we derive the velocities explicitly for each system
separately.  



Referee: 
The blue dashed lines in figure 1 and 4 are poorly explained. For example, 
for Figure 1, what is stated is that "The blue-white dashed lined represents 
the scaling to the distance ....". What you mean to say is that the line 
represents the flux one would expect from a WD at the distance given a mass 
radius relationship.

Authors:
This has now been explained clearly. 
Note that all the figures have changed. 


Referee: 
Table 3 - Please add the reduced chi**2 for the fits.

Authors: 
For completeness, we have now added the reduced chi square values 
in the last table.


Referee: 
The notation 3 sigma gray scale could be removed in Figures 1 and 4 without 
any loss. Why is the labeling in Fig 4 grey while that in Figure 1 is black. 
It would be better if these were consistent. A number of the figures have the 
y axis labels in odd positions at the top of the figure and do not properly 
use latex. This should be fixed. Also, having some of the flux plots in 
arbitrary units and others in try flux units is poor practice; please put all 
in true flux units.

Authors: 
The 3 sigmas notation has been removed from the figures. 
The labeling in Figs.4 and 1 now all use the same line width (black). 
We do not use latex to label the axis, so as to be able to use the figures
for other purposes (e.g. talk, presentation, ..). We label the figures before
inserting them as encapsulated postcript files into the LaTex environment. 
We have now labeled the figures in the more conventional way, with the Y-axis
label to the left of the panel, written vertically.  


Referee: 
Are the software acknowledgements accurate. Were IRAF and Disksyn actually 
used in this analysis? 

Authors: 
We thank the referee for drawing our attention to these softwares. 
We actually used the EXPORT version of IRAF for PC, known as 
NOAO PC-IRAF v2.12.2 (2004). 
We use the taextract procedure [in tables/ttools of the Space Telescope 
Tables Package v3.2 (2004)] to extract the wave, flux and error columns 
(ascii tables) from the x1d fits files of SS Aur and TU Men to generate
the final spectra.  
We are now mentioning the correct version of IRAF. 

It is also correct that we did not use the FORTRAN subroutine Disksyn  
which is part of the "TLUSTY" suite of codes used to combine spectra of rings
to generate disk spectra. Since we did not generate disk spectra in the
present work, we have removed that subroutine from the listing but we have 
kept the remaining ones as well as the references to Ivan Hubeny 
& Thierry Lanz's work.  





==> list.txt <==
cp ../tuSi0.1v150.ps tuSi0.1v150.eps ; 
cp ../tuSi0.1v200.ps tuSi0.1v200.eps ; 
cp ../tuSi0.1v250.ps tuSi0.1v250.eps ; 
cp ../tuSi0.1v300.ps tuSi0.1v300.eps ; 
cp ../tuSi0.1v350.ps tuSi0.1v350.eps ; 
cp ../tuSi0.2v150.ps tuSi0.2v150.eps ; 
cp ../tuSi0.2v200.ps tuSi0.2v200.eps ; 
cp ../tuSi0.2v250.ps tuSi0.2v250.eps ; 
cp ../tuSi0.2v300.ps tuSi0.2v300.eps ; 
cp ../tuSi0.2v350.ps tuSi0.2v350.eps ; 
cp ../tuSi0.3v150.ps tuSi0.3v150.eps ; 
cp ../tuSi0.3v200.ps tuSi0.3v200.eps ; 
cp ../tuSi0.3v250.ps tuSi0.3v250.eps ; 
cp ../tuSi0.3v300.ps tuSi0.3v300.eps ; 
cp ../tuSi0.3v350.ps tuSi0.3v350.eps ; 
cp ../tuSi0.4v150.ps tuSi0.4v150.eps ; 
cp ../tuSi0.4v200.ps tuSi0.4v200.eps ; 
cp ../tuSi0.4v250.ps tuSi0.4v250.eps ; 
cp ../tuSi0.4v300.ps tuSi0.4v300.eps ; 
cp ../tuSi0.4v350.ps tuSi0.4v350.eps ; 
cp ../tuSi0.5v150.ps tuSi0.5v150.eps ; 
cp ../tuSi0.5v200.ps tuSi0.5v200.eps ; 
cp ../tuSi0.5v250.ps tuSi0.5v250.eps ; 
cp ../tuSi0.5v300.ps tuSi0.5v300.eps ; 
cp ../tuSi0.5v350.ps tuSi0.5v350.eps ; 

